A detailed kinematic study of 3C 84 and its connection to Gamma-rays

3C 84 (NGC 1275) is the bright radio core of the Perseus Cluster. Even in the absence of strong relativistic effects, the source has been detected at Gamma-rays up to TeV energies. Despite its intensive study, the physical processes responsible for the high-energy emission in the source remain unanswered. We present a detailed kinematics study of the source and its connection to Gamma-ray emission. The sub-parsec scale radio structure is dominated by slow-moving features in both the eastern and western lanes of the jet. The jet appears to have accelerated to its maximum speed within less than 125 000 gravitational radii. The fastest reliably detected speed in the jet was ~0.9 c. This leads to a minimum Lorentz factor of ~1.35. Our analysis suggests the presence of multiple high-energy sites in the source. If Gamma-rays are associated with kinematic changes in the jet, they are being produced in both eastern and western lanes in the jet. Three Gamma-ray flares are contemporaneous with epochs where the slowly moving emission region splits into two sub-regions. We estimate the significance of these events being associated as ~2-3 sigma. We tested our results against theoretical predictions for magnetic reconnection-induced mini-jets and turbulence and find them compatible.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
